The Impact of the Single-Label Assumption in Image Recognition Benchmarking

Deep neural networks (DNNs) are typically evaluated under the assumption that each image has a single correct label. However, many images in benchmarks like ImageNet contain multiple valid labels, creating a mismatch between evaluation protocols and the actual complexity of visual data. This mismatch can penalize DNNs for predicting correct but unannotated labels, which may partly explain reported accuracy drops, such as the widely cited 11 to 14 percent top-1 accuracy decline on ImageNetV2, a replication test set for ImageNet. This raises the question: do such drops reflect genuine generalization failures or artifacts of restrictive evaluation metrics? We rigorously assess the impact of multi-label characteristics on reported accuracy gaps. To evaluate the multi-label prediction capability (MLPC) of single-label-trained models, we introduce a variable top-$k$ evaluation, where $k$ matches the number of valid labels per image. Applied to 315 ImageNet-trained models, our analyses demonstrate that conventional top-1 accuracy disproportionately penalizes valid but secondary predictions. We also propose Aggregate Subgroup Model Accuracy (ASMA) to better capture multi-label performance across model subgroups. Our results reveal wide variability in MLPC, with some models consistently ranking multiple correct labels higher. Under this evaluation, the perceived gap between ImageNet and ImageNetV2 narrows substantially. To further isolate multi-label recognition performance from contextual cues, we introduce PatchML, a synthetic dataset containing systematically combined object patches. PatchML demonstrates that many models trained with single-label supervision nonetheless recognize multiple objects. Altogether, these findings highlight limitations in single-label evaluation and reveal that modern DNNs have stronger multi-label capabilities than standard metrics suggest.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



